Bias in Automated Image Colorization: Metrics and Error Types

We measure the color shifts present in colorized images from the ADE20K dataset, when colorized by the automatic GAN-based DeOldify model. We introduce fine-grained local and regional bias measurements between the original and the colorized images, and observe many colorization effects. We confirm a general desaturation effect, and also provide novel observations: a shift towards the training average, a pervasive blue shift, different color shifts among image categories, and a manual categorization of colorization errors in three classes.

==> TODOs.txt <==

-- cover stable, too (Fig. 9)

****************************************************************************************************

VENUES

Sorted (those with best fit and least headache at the top):

[possible, submission deadline Feb 16, 2022, notification time known]
 International Conference on Image Processing (ICIP) acceptance rate 47.9% https://2022.ieeeicip.org/important-dates/

[possible, submission anytime, notification time unknown] Color Research and Application (Journal, Wiley). 
    +/- very interdisciplinary, so must write for dummies (not such a bad thing)
    - not highly ranked
    - behind paywall, but:
    + accepts articles published on preprint servers
    https://onlinelibrary.wiley.com/journal/15206378

[nope, deadlines passed] European Conference on Computer Vision (ECCV) or International Conference on Computer Vision (ICCV) (held alternately in diff. years) or IEEE Conference on Computer Vision and Pattern Recognition (CVPR)

Lists of confs: 
    http://conferences.visionbib.com/Browse-data.php?year=2022
    https://jackietseng.github.io/conference_call_for_paper/conferences.html

****************************************************************************************************

Temp:

The colorization also blue-shifts almost every cell across the images, with double the shift amplitude of the green. The most pronounced shift is in the center of the images. This means that the blue shift is not due to a 

The ``mud'' image (the average color of the training dataset) is shown in Fig.~\ref{fig:local_results_mud} (left). It contains a gradient between cell 1 (RBG 131, 128, 119) and cell 2 (RGB 126, 111, 95).
